Exploring rapid transient detection with the Athena Wide Field Imager

X-ray transients are among the most enigmatic objects in the cosmic sky. The unpredictability and underlying nature of their transient behavior has prompted much study in recent years. While significant progress has been made in this field, a more complete understanding of such events is often hampered by the delay in the rapid follow-up of any transient event. An efficient way to mitigate this constraint would be to devise a way for near real time detection of such transient phenomena. The Athena/Wide Field Imager (WFI), with its $40' \times 40'$ field of view and large effective area, will detect a large number of X-ray variable or transient objects daily. In this work, we discuss an algorithm for the rapid on-board or ground-based detection of X-ray transients with WFI. We present a feasibility test of the algorithm using simulated Athena/WFI data and show that a fairly simple algorithm can effectively detect transient and variable sources in typical Athena/WFI observations.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
